Maintenance of Strongly Connected Component in Shared-memory Graph

In this paper, we present an on-line fully dynamic algorithm for maintaining strongly connected component of a directed graph in a shared memory architecture. The edges and vertices are added or deleted concurrently by fixed number of threads. To the best of our knowledge, this is the first work to propose using linearizable concurrent directed graph and is build using both ordered and unordered list-based set. We provide an empirical comparison against sequential and coarse-grained. The results show our algorithm's throughput is increased between 3 to 6x depending on different workload distributions and applications. We believe that there are huge applications in the on-line graph. Finally, we show how the algorithm can be extended to community detection in on-line graph.

==> results/scc1090.dat <==
Threads	$Seq-woDV$	$Seq$	$coarse-woDV$	$coarse$	$SMSCC-woDV$	$SMSCC$
1	89958	86427	99173	94313	44875	67508
10	89959	86427	89460	87028	156932	319159
20	89960	86427	90806	86754	201412	363210
30	89961	86427	91428	87077	183923	296000
40	89962	86427	93168	87057	181301	272332
50	89963	86427	92748	87173	174979	283203
60	89964	86427	94658	87481	178515	279481



==> results/scc5050.dat <==
Threads	$Seq-woDV$	$Seq$	$coarse-woDV$	$coarse$	$SMSCC-woDV$	$SMSCC$
1	32540	93496	32540	94313	44875	67508
10	32540	93496	32884	87028	156932	319159
20	32540	93496	32892	86754	201412	363210
30	32540	93496	32649	87077	183923	296000
40	32540	93496	32330	87057	181301	272332
50	32540	93496	32292	87173	174979	283203
60	32540	93496	32338	87481	178515	279481



==> results/scc9010.dat <==
Threads	$Seq-woDV$	$Seq$	$coarse-woDV$	$coarse$	$SMSCC-woDV$	$SMSCC$
1	75431	59482	76312	83168	56986	78725
10	75431	59482	75943	82748	267843	420270
20	75431	59482	76031	84658	312534	494423
30	75431	59482	76341	84173	305033	408831
40	75431	59482	75861	83460	293413	383438
50	75431	59482	75944	82806	285081	393192
60	75431	59482	76093	81428	289727	378363



==> results/scccomm.dat <==
Threads	$Seq$	$coarse$ $SMSCC$ $SMSCC-DIE$
1	120467	84799	52462	53159
10	120467	78248	378908	377067
20	120467	78718	481654	484502
30	120467	77489	351974	353385
40	120467	79505	330000	327767
50	120467	80727	322228	325467
60	120467	81032	316284	317835




==> results/sccdec.dat <==
Threads	$Seq$	$coarse$ $SMSCC$ $SMSCC-DIE$
1	21776	23573	24613	25151
10	21776	23381	97774	99794
20	21776	23243	106648	117524
30	21776	23845	102370	105461
40	21776	23247	96736	96921
50	21776	23364	94528	93882
60	21776	23645	93654	93848



==> results/sccinc.dat <==
Threads	$Seq$	$coarse$ $SMSCC$ $SMSCC-DIE$
1	22564	22564	24742	28862
10	22564	22179	86898	95788
20	22564	22112	96789	108978
30	22564	22754	90907	98826
40	22564	22119	87829	93838
50	22564	22132	85731	88852
60	22564	22423	86492	88985

